Scaling of secondary flows with surface parameters: a linear approach

Secondary flows are generated when a lateral variation of the topography, such as streamwise aligned ridges, is imposed to a turbulent wall-bounded flow. In this case, the flow field is characterized by vortical structures developing along the streamwise direction known as Prandt's vortices of the second kind (Prandtl 1965). As demonstrated in previous experimental and numerical works, the strength and flow organization of these turbulent structures depend on the ridge shape. In this paper, the effect of the ridge geometry on the generation of secondary currents is investigated using the linearised RANS-based model proposed by Zampino (2022). Here, symmetric channels with rectangular, triangular and elliptical ridges are studied and the secondary flows are compared in order to highlight the main differences and similarities. The analogies of the flow organisation between the three geometries suggest that the secondary currents do not depend on the ridge shape when the ridges are small and isolated, and the strength of secondary flows collapses when properly scaled with the mean ridge height. Finally, the generation of secondary flows and the effect of the ridge shape on the flow organisation is studied in detail for the complex geometries. In particular, for trapezoidal ridges, we observed that tertiary flows emerge for the ridges where the scaling behaviour does not hold.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

